OpenQASM 3: A broader and deeper quantum assembly language

Quantum assembly languages are machine-independent languages that traditionally describe quantum computation in the circuit model. Open quantum assembly language (OpenQASM 2) was proposed as an imperative programming language for quantum circuits based on earlier QASM dialects. In principle, any quantum computation could be described using OpenQASM 2, but there is a need to describe a broader set of circuits beyond the language of qubits and gates. By examining interactive use cases, we recognize two different timescales of quantum-classical interactions: real-time classical computations that must be performed within the coherence times of the qubits, and near-time computations with less stringent timing. Since the near-time domain is adequately described by existing programming frameworks, we choose in OpenQASM 3 to focus on the real-time domain, which must be more tightly coupled to the execution of quantum operations. We add support for arbitrary control flow as well as calling external classical functions. In addition, we recognize the need to describe circuits at multiple levels of specificity, and therefore we extend the language to include timing, pulse control, and gate modifiers. These new language features create a multi-level intermediate representation for circuit development and optimization, as well as control sequence implementation for calibration, characterization, and error mitigation.

==> examples/stdgates.inc <==
// OpenQASM 3 standard gate library

// phase gate
gate p(λ) a { ctrl @ gphase(λ) a; }

// Pauli gate: bit-flip or NOT gate
gate x a { U(π, 0, π) a; }
// Pauli gate: bit and phase flip
gate y a { U(π, π/2, π/2) a; }
// Pauli gate: phase flip
gate z a { p(π) a; }

// Clifford gate: Hadamard
gate h a { U(π/2, 0, π) a; }
// Clifford gate: sqrt(Z) or S gate
gate s a { pow(1/2) @ z a; }
// Clifford gate: inverse of sqrt(Z)
gate sdg a { inv @ pow(1/2) @ z a; }

// sqrt(S) or T gate
gate t a { pow(1/2) @ s a; }
// inverse of sqrt(S)
gate tdg a { inv @ pow(1/2) @ s a; }

// sqrt(NOT) gate
gate sx a { pow(1/2) @ x a; }

// Rotation around X-axis
gate rx(θ) a { U(θ, -π/2, π/2) a; }
// rotation around Y-axis
gate ry(θ) a { U(θ, 0, 0) a; }
// rotation around Z axis
gate rz(λ) a { gphase(-λ/2); U(0, 0, λ) a; }

// controlled-NOT
gate cx c, t { ctrl @ x c, t; }
// controlled-Y
gate cy a, b { ctrl @ y a, b; }
// controlled-Z
gate cz a, b { ctrl @ z a, b; }
// controlled-phase
gate cp(λ) a, b { ctrl @ p(λ) a, b; }
// controlled-rx
gate crx(θ) a, b { ctrl @ rx(θ) a, b; }
// controlled-ry
gate cry(θ) a, b { ctrl @ ry(θ) a, b; }
// controlled-rz
gate crz(θ) a, b { ctrl @ rz(θ) a, b; }
// controlled-H
gate ch a, b { ctrl @ h a, b; }

// swap
gate swap a, b { cx a, b; cx b, a; cx a, b; }

// Toffoli
gate ccx a, b, c { ctrl @ ctrl @ x a, b, c; }
// controlled-swap
gate cswap a, b, c { ctrl @ swap a, b, c; }

// four parameter controlled-U gate with relative phase γ
gate cu(θ, φ, λ, γ) c, t { p(γ) c; ctrl @ U(θ, φ, λ) c, t; }

// Gates for OpenQASM 2 backwards compatibility
// CNOT
gate CX c, t { ctrl @ U(π, 0, π) c, t; }
// phase gate
gate phase(λ) q { U(0, 0, λ) q; }
// controlled-phase
gate cphase(λ) a, b { ctrl @ phase(λ) a, b; }
// identity or idle gate
gate id a { U(0, 0, 0) a; }
// IBM Quantum experience gates
gate u1(λ) q { U(0, 0, λ) q; }
gate u2(φ, λ) q { gphase(-(φ+λ)/2); U(π/2, φ, λ) q; }
gate u3(θ, φ, λ) q { gphase(-(φ+λ)/2); U(θ, φ, λ) q; }

